An extended range of stable flux reconstruction schemes on quadrilaterals for various polynomial bases

An extended range of energy stable flux reconstruction schemes, developed using a summation-by-parts approach, is presented on quadrilateral elements for various sets of polynomial bases. For the maximal order bases, a new set of correction functions which result in stable schemes is found. However, for a range of orders it is shown that only a single correction function can be cast as a tensor-product. Subsequently, correction functions are identified using a generalised analytic framework that results in stable schemes for total order and approximate Euclidean order polynomial bases on quadrilaterals -- which have not previously been explored in the context of flux reconstruction. It is shown that the approximate Euclidean order basis can provide similar numerical accuracy as the maximal order basis but with fewer points per element, and thus lower cost.

==> figs/data/morlet_odata_k3_lp1.csv <==
t,o,e_end
0,3.5292,0.00070879
1,4.3522,0.00024483
2,4.6081,0.00018795
3,4.7891,0.00017156
4,4.8464,0.00016406
5,4.9099,0.00016007
6,4.9624,0.00015707
7,4.9574,0.00015674
8,4.983,0.00015581
9,5.0249,0.00015653
10,5.0038,0.00015661
11,5.0103,0.00015576
12,5.053,0.00015614
13,5.0307,0.00015674
14,5.051,0.00015857
15,5.1055,0.00015877
16,5.0808,0.00015896
17,5.0722,0.00015907
18,5.1115,0.0001592
19,5.0723,0.000162
20,5.0521,0.00015866
21,5.0884,0.00015851
22,5.072,0.00016254
23,5.0534,0.00016061
24,5.1068,0.00016286
25,5.1152,0.00016356
26,5.0788,0.00016449
27,5.0681,0.00016518
28,5.0938,0.00016545
29,5.069,0.00016621
30,5.0619,0.00016648
31,5.11,0.00016519
32,5.1071,0.00016791
33,5.0626,0.00016901
34,5.0671,0.00016777
35,5.0759,0.00016912
36,5.0812,0.00017195
37,5.0697,0.00016958
38,5.0632,0.00017111
39,5.0534,0.00017131
40,5.0407,0.00017114
41,5.0306,0.00017187
42,5.0394,0.00017206
43,5.0383,0.00017332
44,4.9872,0.00017472
45,4.9451,0.00017489
46,4.972,0.00017739
47,5.0289,0.00017892
48,5.0047,0.00017943
49,4.9945,0.00017768
50,5.0296,0.00017914
51,5.025,0.00017859
52,5.0237,0.00017896
53,5.0206,0.0001794
54,5.0098,0.00017944
55,4.9929,0.00018129
56,5.02,0.00017899
57,5.0369,0.00018265
58,5.0236,0.00018161
59,4.9763,0.00018038
60,4.9809,0.00018204
61,5.0216,0.00018222
62,5.007,0.00018224
63,4.9958,0.00018307
64,5.0062,0.0001808
65,4.9859,0.00018015
66,4.9551,0.00018284
67,4.9714,0.00018167
68,4.9909,0.0001822
69,4.9768,0.00018032
70,4.9935,0.00018257
71,5.0089,0.00018026
72,4.9637,0.00018009
73,4.9538,0.00018085
74,4.9549,0.00018181
75,4.9232,0.00018065
76,4.9099,0.00017968
77,4.9308,0.00018158
78,4.9148,0.00018134
79,4.9295,0.00017964
80,4.9472,0.00017971
81,4.9233,0.00018001
82,4.9014,0.00017929
83,4.9308,0.00017954
84,4.8659,0.00018326
85,4.8364,0.00018351
86,4.8294,0.00018483
87,4.7242,0.00019361
88,4.6141,0.00020471
89,4.4015,0.00025335
90,3.457,0.00073569


==> figs/data/morlet_odata_k3_lpInf.csv <==
t,o,e_end
0,4.6804,8.015e-05
1,4.4857,0.00010323
2,4.4457,0.00010746
3,4.4093,0.0001118
4,4.3975,0.00011533
5,4.3853,0.00011583
6,4.3688,0.00011716
7,4.3643,0.00011929
8,4.342,0.00012015
9,4.3391,0.00011946
10,4.3485,0.00012047
11,4.3414,0.00012117
12,4.3411,0.00012064
13,4.3375,0.00011814
14,4.3407,0.00012185
15,4.3661,0.00012202
16,4.344,0.00012496
17,4.3307,0.00012689
18,4.3465,0.00012733
19,4.3299,0.00012724
20,4.3322,0.00012404
21,4.3333,0.0001264
22,4.3214,0.00013038
23,4.3401,0.00012506
24,4.3527,0.00012856
25,4.3424,0.0001297
26,4.3192,0.00012908
27,4.3196,0.0001307
28,4.3453,0.00012823
29,4.3358,0.00013243
30,4.3516,0.00012786
31,4.3112,0.00013189
32,4.3406,0.000131
33,4.3389,0.00013304
34,4.3449,0.00013123
35,4.3418,0.00012926
36,4.3415,0.00013305
37,4.3434,0.00013437
38,4.3416,0.00013478
39,4.3416,0.00013156
40,4.3405,0.00013019
41,4.35,0.0001312
42,4.3486,0.00013105
43,4.3207,0.00013226
44,4.3577,0.00013413
45,4.342,0.00013552
46,4.3292,0.00013493
47,4.3536,0.0001339
48,4.3379,0.0001328
49,4.3564,0.00013461
50,4.3302,0.00013275
51,4.3249,0.000135
52,4.3541,0.0001311
53,4.3289,0.00013544
54,4.3463,0.00013146
55,4.3415,0.00013376
56,4.3358,0.00013367
57,4.3154,0.00013302
58,4.3645,0.00012989
59,4.3522,0.00013087
60,4.3463,0.00013117
61,4.3394,0.00013086
62,4.3492,0.00013162
63,4.3341,0.00013105
64,4.3325,0.00013061
65,4.343,0.00012807
66,4.3539,0.00012974
67,4.3465,0.00013226
68,4.3521,0.00012682
69,4.3257,0.00012907
70,4.3523,0.00012765
71,4.3768,0.00012672
72,4.3806,0.00012695
73,4.3459,0.00012662
74,4.3454,0.00012638
75,4.352,0.00012343
76,4.3599,0.00012361
77,4.3639,0.00012491
78,4.3707,0.00012611
79,4.3726,0.00012284
80,4.3631,0.00012074
81,4.3794,0.00012224
82,4.3775,0.00011899
83,4.3955,0.00011697
84,4.3865,0.00012042
85,4.3784,0.00011531
86,4.4127,0.00011146
87,4.3999,0.0001159
88,4.4218,0.00011127
89,4.451,0.00010584
90,4.6267,8.6834e-05


==> figs/data/morlet_odata_rob_k3_lp50.csv <==
t,o,e_end
0,4.5231,0.00010178
1,4.5436,0.00010445
2,4.4992,0.0001088
3,4.4844,0.00011546
4,4.4475,0.00011704
5,4.4562,0.00011653
6,4.4528,0.00011776
7,4.426,0.00011824
8,4.4064,0.0001194
9,4.4013,0.00012244
10,4.3982,0.00012278
11,4.3994,0.00012184
12,4.4291,0.00012235
13,4.4064,0.00012032
14,4.3953,0.00012516
15,4.4646,0.00012374
16,4.4457,0.00012583
17,4.4068,0.00012726
18,4.4615,0.00012628
19,4.4069,0.0001322
20,4.3834,0.0001245
21,4.4054,0.00012909
22,4.409,0.00012961
23,4.3976,0.00013028
24,4.455,0.00012789
25,4.4694,0.00013252
26,4.4074,0.0001303
27,4.3894,0.00013207
28,4.4186,0.00013194
29,4.4235,0.00013193
30,4.4173,0.00013075
31,4.43,0.00013151
32,4.4474,0.00013304
33,4.4304,0.0001344
34,4.4055,0.00013421
35,4.4429,0.0001319
36,4.4407,0.00013582
37,4.4266,0.00013572
38,4.4259,0.0001377
39,4.4351,0.00013306
40,4.4203,0.0001315
41,4.4395,0.00013195
42,4.4352,0.00013273
43,4.4189,0.00013423
44,4.4509,0.00013459
45,4.4421,0.00013626
46,4.445,0.00013779
47,4.4512,0.00013796
48,4.4244,0.000137
49,4.4341,0.0001365
50,4.426,0.0001369
51,4.4213,0.00013669
52,4.4525,0.00013274
53,4.436,0.00013585
54,4.4287,0.00013495
55,4.4126,0.00013575
56,4.4501,0.00013297
57,4.4541,0.00013259
58,4.4566,0.00013254
59,4.4238,0.00013448
60,4.422,0.00013444
61,4.4315,0.00013461
62,4.4414,0.00013415
63,4.4471,0.0001302
64,4.4568,0.00013014
65,4.4254,0.00013141
66,4.4345,0.00013321
67,4.4279,0.00013272
68,4.4307,0.0001291
69,4.408,0.0001303
70,4.4574,0.00013238
71,4.495,0.00012804
72,4.4722,0.00012663
73,4.4438,0.00012921
74,4.4302,0.00012894
75,4.4233,0.00012709
76,4.4247,0.000124
77,4.4385,0.00012933
78,4.4362,0.00012741
79,4.4541,0.00012397
80,4.4595,0.00012309
81,4.4617,0.00012462
82,4.459,0.00011916
83,4.4734,0.0001222
84,4.4668,0.00012271
85,4.4698,0.00011662
86,4.493,0.00011499
87,4.459,0.00011719
88,4.4914,0.00011152
89,4.5255,0.0001086
90,4.536,0.00011101


==> figs/data/odata_k3_lp1.csv <==
t,o,e_end
0,4.0935,0.00027153
1,3.9341,0.00031294
2,3.9628,0.00033439
3,3.9262,0.00035889
4,4.0373,0.00037983
5,4.1366,0.00038201
6,4.1583,0.00036805
7,4.0962,0.00035064
8,3.9993,0.00033487
9,3.9428,0.00032714
10,3.9413,0.00032735
11,3.9703,0.00033272
12,4.0012,0.00033906
13,4.027,0.00034443
14,4.0462,0.00034696
15,4.0689,0.00034713
16,4.0913,0.00034484
17,4.1047,0.00034003
18,4.1076,0.00033549
19,4.1043,0.00033282
20,4.0932,0.0003322
21,4.0804,0.00033325
22,4.0667,0.00033534
23,4.0508,0.0003372
24,4.0319,0.00033846
25,4.0114,0.00033914
26,3.9932,0.00033854
27,3.9817,0.00033753
28,3.9801,0.00033574
29,3.9883,0.00033269
30,4.0064,0.00032983
31,4.0298,0.00032851
32,4.0561,0.00032947
33,4.0807,0.00033258
34,4.1001,0.00033604
35,4.1164,0.00033932
36,4.1302,0.00034144
37,4.139,0.0003426
38,4.142,0.00034331
39,4.1413,0.00034355
40,4.1381,0.00034366
41,4.1317,0.00034344
42,4.1184,0.00034172
43,4.0973,0.00033866
44,4.0746,0.00033503
45,4.0545,0.00033176
46,4.036,0.00032966
47,4.016,0.00032975
48,3.9981,0.0003318
49,3.9871,0.000335
50,3.983,0.00033839
51,3.9828,0.00034143
52,3.9853,0.0003435
53,3.9931,0.00034458
54,4.0066,0.00034524
55,4.0244,0.00034538
56,4.0456,0.00034542
57,4.0676,0.00034438
58,4.0886,0.00034286
59,4.1048,0.00034096
60,4.1163,0.00033887
61,4.1255,0.00033728
62,4.13,0.00033692
63,4.1315,0.00033792
64,4.1301,0.00033996
65,4.1247,0.00034263
66,4.1189,0.00034484
67,4.1139,0.00034604
68,4.1074,0.00034523
69,4.1019,0.00034279
70,4.1004,0.00033967
71,4.1037,0.0003374
72,4.1114,0.00033683
73,4.1184,0.00033817
74,4.1217,0.00034169
75,4.1246,0.00034671
76,4.13,0.00035126
77,4.1362,0.00035309
78,4.1397,0.00035045
79,4.1273,0.00034433
80,4.0976,0.00033724
81,4.0795,0.00033432
82,4.0973,0.00033937
83,4.1553,0.00035296
84,4.205,0.0003703
85,4.1688,0.00038654
86,4.06,0.00039679
87,3.9677,0.00039007
88,3.9234,0.00036778
89,3.9584,0.00033445
90,4.187,0.00027039


==> figs/data/odata_k3_lp50.csv <==
t,o,e_end
0,3.9436,0.00049595
1,3.8278,0.00056556
2,3.9361,0.00063108
3,3.9998,0.00066371
4,4.0305,0.00067492
5,4.0424,0.00067172
6,4.0189,0.00065696
7,3.9635,0.00063693
8,3.9037,0.0006227
9,3.8643,0.00061731
10,3.8547,0.00062176
11,3.8643,0.00063009
12,3.8834,0.00063856
13,3.9089,0.00064346
14,3.9376,0.00064357
15,3.9642,0.00063979
16,3.9857,0.00063485
17,3.9977,0.00062797
18,4.0013,0.00062115
19,3.9971,0.00061958
20,3.9868,0.00062166
21,3.9714,0.00062535
22,3.952,0.00062867
23,3.9299,0.0006292
24,3.9089,0.00062929
25,3.892,0.00062801
26,3.883,0.00062492
27,3.8804,0.00062065
28,3.8902,0.0006175
29,3.9107,0.00061459
30,3.9411,0.00061225
31,3.9759,0.00061306
32,4.0114,0.00061721
33,4.0427,0.00062145
34,4.0664,0.00062661
35,4.0835,0.00063117
36,4.0949,0.00063476
37,4.1031,0.00063807
38,4.1089,0.00063875
39,4.1097,0.00063606
40,4.1039,0.00063177
41,4.092,0.0006279
42,4.0726,0.00062372
43,4.0445,0.00061944
44,4.0105,0.00061532
45,3.9751,0.00061268
46,3.9394,0.00061275
47,3.9033,0.00061491
48,3.869,0.00061892
49,3.8432,0.00062394
50,3.823,0.0006287
51,3.816,0.00063207
52,3.8259,0.00063559
53,3.8525,0.00063869
54,3.8884,0.00063829
55,3.9286,0.00063499
56,3.9691,0.00063076
57,4.0049,0.00062605
58,4.0355,0.00062182
59,4.0582,0.00061858
60,4.0727,0.0006155
61,4.0811,0.0006147
62,4.0834,0.0006162
63,4.0809,0.00061877
64,4.0743,0.0006206
65,4.063,0.00062314
66,4.0476,0.00062731
67,4.0301,0.0006284
68,4.0102,0.00062696
69,3.992,0.00062445
70,3.9792,0.00062156
71,3.9744,0.00061987
72,3.9813,0.00062078
73,3.9958,0.00062467
74,4.0156,0.00063118
75,4.0335,0.00063723
76,4.0487,0.00064026
77,4.0605,0.00064117
78,4.0671,0.00063838
79,4.0688,0.00063017
80,4.0664,0.00062114
81,4.0654,0.0006174
82,4.0734,0.00062465
83,4.0798,0.00063937
84,4.0697,0.00065654
85,4.0253,0.0006708
86,3.9663,0.0006751
87,3.9223,0.00066351
88,3.8823,0.00062955
89,3.8212,0.00055843
90,3.9823,0.00047992


==> figs/data/odata_k3_lpInf.csv <==
t,o,e_end
0,4.0253,0.00025427
1,3.9102,0.00030882
2,3.9406,0.0003361
3,3.9913,0.00036185
4,4.0647,0.00037545
5,4.1161,0.000375
6,4.1211,0.00036581
7,4.0667,0.00035335
8,3.9889,0.00034313
9,3.9366,0.00033815
10,3.9202,0.00033857
11,3.9309,0.00034266
12,3.9524,0.00034785
13,3.976,0.00035117
14,4.0019,0.00035165
15,4.0291,0.00034976
16,4.0522,0.00034658
17,4.0689,0.0003436
18,4.0782,0.0003424
19,4.0817,0.00034269
20,4.0819,0.00034386
21,4.0782,0.00034538
22,4.0692,0.00034656
23,4.0558,0.00034679
24,4.0419,0.00034599
25,4.0313,0.00034412
26,4.0258,0.00034165
27,4.0246,0.00033917
28,4.027,0.00033697
29,4.0339,0.00033569
30,4.0453,0.00033587
31,4.0612,0.00033714
32,4.0796,0.00033884
33,4.0978,0.00034131
34,4.1138,0.00034381
35,4.1266,0.00034575
36,4.1356,0.00034685
37,4.1412,0.00034743
38,4.1434,0.00034729
39,4.1417,0.00034662
40,4.1357,0.00034559
41,4.1241,0.00034401
42,4.1071,0.00034237
43,4.0852,0.00034091
44,4.0603,0.00033988
45,4.0338,0.000339
46,4.0074,0.00033857
47,3.9847,0.0003392
48,3.9675,0.0003403
49,3.9566,0.00034167
50,3.9537,0.00034355
51,3.9588,0.00034527
52,3.9717,0.0003466
53,3.9914,0.00034748
54,4.0155,0.00034771
55,4.0408,0.00034709
56,4.0643,0.00034572
57,4.0844,0.00034346
58,4.1012,0.00034091
59,4.1131,0.00033862
60,4.1203,0.00033663
61,4.1223,0.00033582
62,4.119,0.00033657
63,4.1097,0.0003384
64,4.0969,0.00034091
65,4.0833,0.00034351
66,4.071,0.00034554
67,4.0613,0.00034666
68,4.0561,0.00034661
69,4.0538,0.00034533
70,4.0546,0.00034344
71,4.062,0.00034186
72,4.0767,0.00034145
73,4.0959,0.00034251
74,4.1136,0.00034495
75,4.1278,0.00034824
76,4.1364,0.00035086
77,4.1422,0.00035071
78,4.1421,0.00034718
79,4.132,0.00034187
80,4.1187,0.00033758
81,4.1139,0.00033762
82,4.1262,0.00034364
83,4.1513,0.00035537
84,4.146,0.00036839
85,4.0861,0.00037822
86,4.0039,0.00037862
87,3.9298,0.00036248
88,3.9058,0.00033334
89,3.9279,0.00030247
90,4.1428,0.00024072


==> figs/data/odata_rob_k3_lp50.csv <==
t,o,e_end
0,4.0241,0.00030073
1,3.9062,0.00034492
2,3.9478,0.0003733
3,3.9637,0.00039886
4,4.0476,0.00041568
5,4.1133,0.00041341
6,4.1222,0.00039762
7,4.0673,0.00037889
8,3.987,0.00036452
9,3.9378,0.00035847
10,3.9321,0.00035979
11,3.949,0.00036575
12,3.9672,0.00037265
13,3.9819,0.00037785
14,3.9967,0.00037963
15,4.0155,0.00037703
16,4.0359,0.00037224
17,4.0503,0.00036658
18,4.0534,0.00036155
19,4.0492,0.00035893
20,4.0417,0.0003585
21,4.0323,0.00036004
22,4.0214,0.00036254
23,4.0078,0.00036496
24,3.9919,0.00036707
25,3.9783,0.00036826
26,3.9691,0.00036837
27,3.9645,0.00036741
28,3.9665,0.00036598
29,3.9751,0.00036423
30,3.9907,0.00036285
31,4.0131,0.00036271
32,4.0384,0.00036364
33,4.0634,0.00036584
34,4.0858,0.00036884
35,4.1034,0.00037133
36,4.1151,0.00037308
37,4.1216,0.00037402
38,4.1233,0.00037397
39,4.1209,0.00037306
40,4.114,0.0003707
41,4.103,0.00036767
42,4.0878,0.00036432
43,4.0678,0.00036105
44,4.0438,0.00035857
45,4.0171,0.00035744
46,3.9903,0.00035797
47,3.965,0.00036029
48,3.9441,0.0003633
49,3.9292,0.00036691
50,3.9214,0.00037005
51,3.921,0.0003724
52,3.9296,0.00037375
53,3.9459,0.0003741
54,3.9665,0.00037347
55,3.9895,0.00037185
56,4.0134,0.00036942
57,4.0373,0.00036691
58,4.0588,0.00036474
59,4.0761,0.00036361
60,4.0877,0.00036372
61,4.0931,0.00036472
62,4.0927,0.0003662
63,4.0878,0.00036774
64,4.0801,0.00036893
65,4.0698,0.00036937
66,4.0566,0.00036831
67,4.043,0.00036609
68,4.0295,0.00036302
69,4.0188,0.00036013
70,4.0154,0.00035803
71,4.022,0.00035814
72,4.0359,0.00036091
73,4.0512,0.00036597
74,4.0624,0.00037219
75,4.0698,0.00037761
76,4.08,0.00038027
77,4.0933,0.00037826
78,4.0991,0.00037219
79,4.0906,0.00036431
80,4.0727,0.00035789
81,4.0629,0.00035687
82,4.0828,0.00036435
83,4.129,0.00038067
84,4.1447,0.00040057
85,4.0927,0.00041753
86,3.982,0.00042117
87,3.8598,0.00040176
88,3.8337,0.00037318
89,3.825,0.00034216
90,4.0093,0.00029095


==> figs/data/order_mw_k3_lp1_theta0.csv <==
t,o
0.2,3.4545
0.8,3.6869
1.401,3.8526
2.001,3.8906
2.601,3.7482
3.201,3.5924
3.801,3.5616
4.401,3.5832
5,3.5583
5.6,3.4502
6.2,3.3957
6.8,3.3993
7.4,3.3841
8,3.3507
8.6,3.2789
9.2,3.3125
9.8,3.3329
10.401,3.312
11.001,3.2148
11.601,3.2491
12.201,3.2864
12.801,3.2946
13.401,3.2581
14.001,3.249
14.601,3.273
15.201,3.2696
15.801,3.2808
16.401,3.2526
17.001,3.2944
17.601,3.2951
18.201,3.3311
18.801,3.2589
19.4,3.2924
20,3.3097
20.6,3.3452
21.2,3.3018
21.8,3.303
22.4,3.3501
23,3.3282
23.6,3.3268
24.2,3.3005
24.8,3.3707
25.4,3.3286
26,3.3882
26.6,3.3182
27.2,3.3698
27.8,3.335
28.4,3.3984
29,3.3318
29.6,3.3635
30.2,3.3911
30.8,3.3945
31.4,3.352
32,3.3448
32.6,3.4081
33.2,3.3723
33.8,3.3985
34.4,3.3525
35,3.4139
35.6,3.3561
36.2,3.4151
36.8,3.3477
37.4,3.4066
38,3.3851
38.6,3.4334
39.201,3.3528
39.801,3.3734
40.401,3.4035
41.001,3.416
41.601,3.3799
42.201,3.3768
42.801,3.4199
43.401,3.3782
44.001,3.4003
44.601,3.3508
45.201,3.4213
45.801,3.3818
46.401,3.4305
47.001,3.3404
47.601,3.3889
48.201,3.383
48.801,3.4206
49.401,3.3485
50.001,3.3747
50.601,3.4109
51.201,3.4015
51.801,3.3554
52.401,3.35
53.001,3.406
53.601,3.3802
54.201,3.3965
54.801,3.3556
55.401,3.3918
56.001,3.3667
56.601,3.3917
57.201,3.3332
57.801,3.3768
58.401,3.3881
59.001,3.4023
59.601,3.3164
60.201,3.3392
60.801,3.3751
61.401,3.3891
62.001,3.3346
62.601,3.3449
63.201,3.3764
63.801,3.3551
64.401,3.352
65.001,3.3241
65.601,3.3688
66.201,3.3549
66.801,3.379
67.401,3.3018
68.001,3.3389
68.601,3.3479
69.201,3.3612
69.801,3.2901
70.401,3.3171
71.001,3.3612
71.601,3.3486
72.201,3.2908
72.801,3.2943
73.401,3.3345
74.001,3.336
74.601,3.326
75.201,3.3036
75.801,3.3188
76.4,3.3172
77,3.3217
77.6,3.2723
78.2,3.3098
78.8,3.3315
79.4,3.331
80,3.2435
80.6,3.2717
81.2,3.3065
81.8,3.3167
82.4,3.2574
83,3.27
83.6,3.2999
84.2,3.2912
84.8,3.2632
85.4,3.2454
86,3.2825
86.6,3.2908
87.2,3.2934
87.8,3.2346
88.4,3.254
89,3.2767
89.6,3.2715
90.2,3.212
90.8,3.2418
91.4,3.2826
92,3.2713
92.6,3.1968
93.2,3.2066
93.8,3.2457
94.4,3.2628
95,3.227
95.6,3.215
96.2,3.2288
96.8,3.2386
97.4,3.2254
98,3.1864
98.6,3.2171
99.2,3.2489
99.8,3.2402


==> figs/data/order_mw_k3_lp1_theta45.csv <==
t,o
0.2,3.4736
0.8,3.8247
1.401,4.2556
2.001,4.4842
2.601,4.7706
3.201,4.8312
3.801,5.0807
4.401,5.113
5,5.2845
5.6,5.2888
6.2,5.3259
6.8,5.4161
7.4,5.4068
8,5.5659
8.6,5.4554
9.2,5.547
9.8,5.4495
10.401,5.5853
11.001,5.5353
11.601,5.5993
12.201,5.5262
12.801,5.5527
13.401,5.5571
14.001,5.5272
14.601,5.593
15.201,5.5053
15.801,5.59
16.401,5.4718
17.001,5.5684
17.601,5.4631
18.201,5.5575
18.801,5.4619
19.4,5.5016
20,5.4611
20.6,5.4537
21.2,5.4717
21.8,5.4042
22.4,5.4772
23,5.3573
23.6,5.4635
24.2,5.332
24.8,5.4338
25.4,5.3151
26,5.3998
26.6,5.3294
27.2,5.3325
27.8,5.3162
28.4,5.2719
29,5.3212
29.6,5.2335
30.2,5.3114
30.8,5.1953
31.4,5.29
32,5.1597
32.6,5.2623
33.2,5.1616
33.8,5.223
34.4,5.1685
35,5.1583
35.6,5.1491
36.2,5.1019
36.8,5.1762
37.4,5.0657
38,5.1563
38.6,5.0185
39.201,5.1266
39.801,4.9973
40.401,5.0987
41.001,5.0101
41.601,5.0393
42.201,5.0066
42.801,4.9745
43.401,5.0102
44.001,4.9273
44.601,5.0252
45.201,4.883
45.801,4.9964
46.401,4.8669
47.001,4.973
47.601,4.8465
48.201,4.9283
48.801,4.866
49.401,4.8715
50.001,4.8631
50.601,4.8182
51.201,4.8743
51.801,4.7655
52.401,4.868
53.001,4.7284
53.601,4.8509
54.201,4.7114
54.801,4.8192
55.401,4.7064
56.001,4.7764
56.601,4.732
57.201,4.7164
57.801,4.7223
58.401,4.6481
59.001,4.7513
59.601,4.6267
60.201,4.7362
60.801,4.5873
61.401,4.7018
62.001,4.5713
62.601,4.6692
63.201,4.5918
63.801,4.6217
64.401,4.6106
65.001,4.5585
65.601,4.5976
66.201,4.5059
66.801,4.6252
67.401,4.4885
68.001,4.6006
68.601,4.4598
69.201,4.5746
69.801,4.4558
70.401,4.5356
71.001,4.4738
71.601,4.4895
72.201,4.4889
72.801,4.4232
73.401,4.4918
74.001,4.3854
74.601,4.5074
75.201,4.3583
75.801,4.4813
76.4,4.3283
77,4.449
77.6,4.3376
78.2,4.4091
78.8,4.3818
79.4,4.3591
80,4.3717
80.6,4.2868
81.2,4.3969
81.8,4.2772
82.4,4.4015
83,4.2434
83.6,4.3534
84.2,4.2277
84.8,4.3353
85.4,4.2514
86,4.288
86.6,4.2871
87.2,4.2272
87.8,4.265
88.4,4.1842
89,4.2971
89.6,4.1774
90.2,4.2865
90.8,4.1351
91.4,4.254
92,4.1411
92.6,4.233
93.2,4.1647
93.8,4.1848
94.4,4.1856
95,4.1132
95.6,4.1858
96.2,4.0794
96.8,4.2122
97.4,4.0745
98,4.1835
98.6,4.0269
99.2,4.1548
99.8,4.052


==> figs/data/order_mw_k3_lp50_theta0.csv <==
t,o
0.2,3.3959
0.8,3.7103
1.401,4.3514
2.001,4.3081
2.601,4.2794
3.201,4.4276
3.801,4.7217
4.401,4.7578
5,4.6938
5.6,4.7135
6.2,4.8132
6.8,4.8412
7.4,4.8498
8,4.9607
8.6,5.0368
9.2,5.021
9.8,4.9866
10.401,5.117
11.001,5.1051
11.601,5.0831
12.201,5.0842
12.801,5.2759
13.401,5.22
14.001,5.1728
14.601,5.1403
15.201,5.3168
15.801,5.2959
16.401,5.2513
17.001,5.2149
17.601,5.3096
18.201,5.3551
18.801,5.3015
19.4,5.2635
20,5.3149
20.6,5.4395
21.2,5.3506
21.8,5.2542
22.4,5.292
23,5.4832
23.6,5.434
24.2,5.2896
24.8,5.2923
25.4,5.4477
26,5.4202
26.6,5.3043
27.2,5.2993
27.8,5.4469
28.4,5.4554
29,5.3472
29.6,5.252
30.2,5.3662
30.8,5.4743
31.4,5.4114
32,5.2711
32.6,5.3195
33.2,5.4831
33.8,5.4125
34.4,5.235
35,5.2643
35.6,5.4888
36.2,5.4472
36.8,5.2555
37.4,5.2096
38,5.4068
38.6,5.4269
39.201,5.2901
39.801,5.2095
40.401,5.3616
41.001,5.4455
41.601,5.307
42.201,5.1483
42.801,5.2604
43.401,5.4485
44.001,5.3839
44.601,5.1551
45.201,5.1907
45.801,5.3909
46.401,5.3483
47.001,5.1483
47.601,5.1399
48.201,5.3856
48.801,5.3784
49.401,5.1749
50.001,5.0667
50.601,5.2609
51.201,5.3727
51.801,5.245
52.401,5.0771
53.001,5.1967
53.601,5.3514
54.201,5.2479
54.801,5.006
55.401,5.105
56.001,5.3597
56.601,5.3036
57.201,5.0324
57.801,4.9989
58.401,5.264
59.001,5.2772
59.601,5.0656
60.201,5.0033
60.801,5.2193
61.401,5.2913
62.001,5.0885
62.601,4.9146
63.201,5.0999
63.801,5.2871
64.401,5.1894
65.001,4.9177
65.601,5.0109
66.201,5.2287
66.801,5.1676
67.401,4.896
68.001,4.9236
68.601,5.2302
69.201,5.2182
69.801,4.9327
70.401,4.8397
71.001,5.1012
71.601,5.2071
72.201,5.0098
72.801,4.8417
73.401,5.0403
74.001,5.1856
74.601,5.0276
75.201,4.7642
75.801,4.9316
76.4,5.1952
77,5.1134
77.6,4.7834
78.2,4.8032
78.8,5.0989
79.4,5.0984
80,4.8223
80.6,4.7886
81.2,5.07
81.8,5.126
82.4,4.8548
83,4.6815
83.6,4.9405
84.2,5.1241
84.8,4.9751
85.4,4.688
86,4.8518
86.6,5.0685
87.2,4.9663
87.8,4.65
88.4,4.7444
89,5.0787
89.6,5.0419
90.2,4.6931
90.8,4.6336
91.4,4.9528
92,5.0378
92.6,4.777
93.2,4.6308
93.8,4.8924
94.4,5.0315
95,4.8106
95.6,4.5368
96.2,4.7852
96.8,5.0376
97.4,4.9187
98,4.5549
98.6,4.6486
99.2,4.9469
99.8,4.9171


==> figs/data/order_mw_k3_lp50_theta45.csv <==
t,o
0.2,3.1291
0.8,4.2262
1.401,3.5873
2.001,4.2149
2.601,3.9112
3.201,4.2934
3.801,4.2482
4.401,4.2878
5,4.6209
5.6,4.485
6.2,4.8567
6.8,4.7244
7.4,4.9291
8,4.9716
8.6,5.1383
9.2,5.2166
9.8,5.2752
10.401,5.2903
11.001,5.2747
11.601,5.4866
12.201,5.3749
12.801,5.5774
13.401,5.4393
14.001,5.4998
14.601,5.5883
15.201,5.551
15.801,5.7039
16.401,5.6038
17.001,5.6863
17.601,5.6322
18.201,5.7543
18.801,5.6742
19.4,5.8209
20,5.6515
20.6,5.7197
21.2,5.7387
21.8,5.733
22.4,5.844
23,5.6987
23.6,5.8072
24.2,5.7116
24.8,5.8802
25.4,5.7643
26,5.8869
26.6,5.7038
27.2,5.8315
27.8,5.7745
28.4,5.8083
29,5.869
29.6,5.7074
30.2,5.8413
30.8,5.6897
31.4,5.9272
32,5.7638
32.6,5.888
33.2,5.6815
33.8,5.8433
34.4,5.7676
35,5.8508
35.6,5.8325
36.2,5.7026
36.8,5.8205
37.4,5.6833
38,5.9058
38.6,5.714
39.201,5.8736
39.801,5.6507
40.401,5.8415
41.001,5.7168
41.601,5.8682
42.201,5.7492
42.801,5.7135
43.401,5.7746
44.001,5.6773
44.601,5.8767
45.201,5.6374
45.801,5.8183
46.401,5.5908
47.001,5.8468
47.601,5.6609
48.201,5.84
48.801,5.6504
49.401,5.7226
50.001,5.7235
50.601,5.6925
51.201,5.8153
51.801,5.5856
52.401,5.7671
53.001,5.5298
53.601,5.82
54.201,5.5962
54.801,5.7962
55.401,5.5453
56.001,5.7171
56.601,5.6421
57.201,5.715
57.801,5.7292
58.401,5.5586
59.001,5.7058
59.601,5.5042
60.201,5.7872
60.801,5.5295
61.401,5.7529
62.001,5.4529
62.601,5.7045
63.201,5.5505
63.801,5.7303
64.401,5.62
65.001,5.5602
65.601,5.6365
66.201,5.4903
66.801,5.7503
67.401,5.4562
68.001,5.6891
68.601,5.3827
69.201,5.7017
69.801,5.4802
70.401,5.6964
71.001,5.4894
71.601,5.5647
72.201,5.5687
72.801,5.5276
73.401,5.6774
74.001,5.413
74.601,5.6278
75.201,5.3408
75.801,5.6783
76.4,5.404
77,5.6638
77.6,5.37
78.2,5.5672
78.8,5.4731
79.4,5.5622
80,5.5814
80.6,5.3961
81.2,5.5637
81.8,5.3231
82.4,5.6523
83,5.3439
83.6,5.6169
84.2,5.2667
84.8,5.5677
85.4,5.3858
86,5.5887
86.6,5.4667
87.2,5.4029
87.8,5.4931
88.4,5.3308
89,5.6183
89.6,5.2859
90.2,5.5547
90.8,5.2015
91.4,5.5687
92,5.3129
92.6,5.5668
93.2,5.327
93.8,5.4265
94.4,5.4189
95,5.3857
95.6,5.5393
96.2,5.2542
96.8,5.4936
97.4,5.1762
98,5.5551
98.6,5.2416
99.2,5.5469
99.8,5.2103


==> figs/data/order_mw_k3_lpInf_theta0.csv <==
t,o
0.2,3.1959
0.8,4.0327
1.401,4.451
2.001,3.9001
2.601,3.8939
3.201,4.3377
3.801,4.8246
4.401,5.0092
5,4.854
5.6,4.9628
6.2,5.0069
6.8,5.4479
7.4,5.5094
8,5.5467
8.6,5.4266
9.2,5.4157
9.8,5.6017
10.401,5.6187
11.001,5.675
11.601,5.6203
12.201,5.7778
12.801,5.6979
13.401,5.5675
14.001,5.5542
14.601,5.7084
15.201,5.8748
15.801,5.7843
16.401,5.6408
17.001,5.6081
17.601,5.697
18.201,5.7692
18.801,5.6281
19.4,5.7053
20,5.7882
20.6,5.8011
21.2,5.5719
21.8,5.5158
22.4,5.7027
23,5.7907
23.6,5.738
24.2,5.5437
24.8,5.6595
25.4,5.6712
26,5.6768
26.6,5.5056
27.2,5.6166
27.8,5.7527
28.4,5.7181
29,5.5174
29.6,5.4404
30.2,5.644
30.8,5.6817
31.4,5.5897
32,5.4817
32.6,5.6078
33.2,5.6506
33.8,5.5142
34.4,5.3924
35,5.5193
35.6,5.6882
36.2,5.6359
36.8,5.3966
37.4,5.4142
38,5.5512
38.6,5.5988
39.201,5.393
39.801,5.4148
40.401,5.5773
41.001,5.597
41.601,5.3767
42.201,5.2637
42.801,5.4777
43.401,5.5687
44.001,5.4896
44.601,5.2866
45.201,5.4018
45.801,5.474
46.401,5.447
47.001,5.2531
47.601,5.3241
48.201,5.5132
48.801,5.4994
49.401,5.2536
50.001,5.1739
50.601,5.4061
51.201,5.4808
51.801,5.3072
52.401,5.1865
53.001,5.3689
53.601,5.4489
54.201,5.2663
54.801,5.109
55.401,5.2733
56.001,5.4396
56.601,5.3775
57.201,5.1232
57.801,5.1663
58.401,5.3237
59.001,5.3632
59.601,5.1303
60.201,5.1341
60.801,5.3436
61.401,5.379
62.001,5.1316
62.601,4.9921
63.201,5.2511
63.801,5.3647
64.401,5.2306
65.001,5.0138
65.601,5.1717
66.201,5.2813
66.801,5.2036
67.401,4.9914
68.001,5.0776
68.601,5.2989
69.201,5.2811
69.801,5.0182
70.401,4.9533
71.001,5.1898
71.601,5.2766
72.201,5.0547
72.801,4.9409
73.401,5.1743
74.001,5.2702
74.601,5.0412
75.201,4.8487
75.801,5.0778
76.4,5.2462
77,5.1442
77.6,4.8876
78.2,4.9676
78.8,5.1314
79.4,5.1409
80,4.9097
80.6,4.9072
81.2,5.1443
81.8,5.1886
82.4,4.9275
83,4.7714
83.6,5.0563
84.2,5.191
84.8,4.9944
85.4,4.7813
86,4.9955
86.6,5.1335
87.2,4.9779
87.8,4.7587
88.4,4.8966
89,5.1143
89.6,5.0804
90.2,4.804
90.8,4.7687
91.4,5.0052
92,5.0906
92.6,4.8555
93.2,4.7474
93.8,5.0015
94.4,5.1089
95,4.8439
95.6,4.6377
96.2,4.9172
96.8,5.0917
97.4,4.9401
98,4.6777
98.6,4.822
99.2,4.9856
99.8,4.9486


==> figs/data/order_mw_k3_lpInf_theta45.csv <==
t,o
0.2,3.0695
0.8,4.2405
1.401,3.1678
2.001,4.3526
2.601,3.5265
3.201,4.4414
3.801,4.0299
4.401,4.4295
5,4.5111
5.6,4.473
6.2,4.8535
6.8,4.6562
7.4,5.0169
8,4.9092
8.6,5.0961
9.2,5.1294
9.8,5.2096
10.401,5.2624
11.001,5.2562
11.601,5.3223
12.201,5.3303
12.801,5.4365
13.401,5.4435
14.001,5.4429
14.601,5.5082
15.201,5.4797
15.801,5.5941
16.401,5.5746
17.001,5.5901
17.601,5.5493
18.201,5.5898
18.801,5.621
19.4,5.6581
20,5.6482
20.6,5.5834
21.2,5.6435
21.8,5.6608
22.4,5.7315
23,5.6632
23.6,5.6779
24.2,5.6334
24.8,5.7169
25.4,5.6726
26,5.7464
26.6,5.6414
27.2,5.6904
27.8,5.681
28.4,5.6971
29,5.7576
29.6,5.6532
30.2,5.7151
30.8,5.629
31.4,5.7659
32,5.6548
32.6,5.7659
33.2,5.5979
33.8,5.6981
34.4,5.6835
35,5.7041
35.6,5.7207
36.2,5.6141
36.8,5.7274
37.4,5.6011
38,5.7584
38.6,5.6154
39.201,5.7132
39.801,5.5703
40.401,5.6919
41.001,5.6392
41.601,5.6989
42.201,5.6618
42.801,5.5845
43.401,5.6686
44.001,5.5998
44.601,5.7265
45.201,5.5702
45.801,5.664
46.401,5.5223
47.001,5.6859
47.601,5.5749
48.201,5.6681
48.801,5.5641
49.401,5.596
50.001,5.6045
50.601,5.575
51.201,5.6712
51.801,5.5165
52.401,5.6282
53.001,5.468
53.601,5.6605
54.201,5.5038
54.801,5.6394
55.401,5.4632
56.001,5.5717
56.601,5.5452
57.201,5.5588
57.801,5.591
58.401,5.4626
59.001,5.5828
59.601,5.435
60.201,5.6294
60.801,5.4303
61.401,5.5844
62.001,5.3956
62.601,5.5451
63.201,5.4713
63.801,5.5474
64.401,5.5059
65.001,5.4266
65.601,5.5185
66.201,5.42
66.801,5.5787
67.401,5.385
68.001,5.5246
68.601,5.3331
69.201,5.5357
69.801,5.3905
70.401,5.5133
71.001,5.3965
71.601,5.4267
72.201,5.4427
72.801,5.4067
73.401,5.5118
74.001,5.3377
74.601,5.4772
75.201,5.2764
75.801,5.5145
76.4,5.3207
77,5.4889
77.6,5.2899
78.2,5.4134
78.8,5.3728
79.4,5.3923
80,5.4342
80.6,5.2894
81.2,5.4254
81.8,5.2593
82.4,5.4776
83,5.2477
83.6,5.4399
84.2,5.2155
84.8,5.3967
85.4,5.2962
86,5.3871
86.6,5.3399
87.2,5.269
87.8,5.3585
88.4,5.25
89,5.4298
89.6,5.2123
90.2,5.3823
90.8,5.1563
91.4,5.3917
92,5.213
92.6,5.369
93.2,5.2271
93.8,5.2671
94.4,5.2851
95,5.2512
95.6,5.3594
96.2,5.1723
96.8,5.3345
97.4,5.1099
98,5.3771
98.6,5.151
99.2,5.3512
99.8,5.1259

